On the Complexity of Decoded Quantum Interferometry

We study the complexity of Decoded Quantum Interferometry (DQI), a quantum algorithm for approximate optimization. First, we show that the algorithm resists classical simulation strategies based on locating outputs with large probabilities. We then prove that DQI can be simulated at a low level of the polynomial hierarchy, posing challenges to standard quantum supremacy arguments. We further show that DQI is a constructive solution to a classical coding-theoretic bound based on the MacWilliams identity. Lastly, we interpret DQI as preparing low-energy states of a quantum simple harmonic oscillator, a viewpoint we believe suggests a physics-motivated route to generalizing DQI.

==> svg-inkscape/hadamard_identity_rhs_v11_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1.2 (0a00cf5339, 2022-02-04), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'hadamard_identity_rhs_v11_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{677.04290771bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.3146033)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.06948831,0.18610338){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle\psi|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.17472537,0.25256889){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.17472537,0.19718096){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.17472537,0.14179304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.17472537,0.08640512){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.25891501,0.12517666){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$|y\rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.31651845,0.12517666){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle y|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.42064774,0.25256889){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.42064774,0.19718096){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.42064774,0.14179304){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.42064774,0.08640512){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.51037618,0.18610338){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$|\psi\rangle$\end{tabular}}}}%
    \put(0.56354858,0.14733183){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}=\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.61228995,0.21379734){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle\psi|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.61228995,0.05538788){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\langle y|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.68650977,0.06424995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.68650977,0.01993961){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.85488905,0.06424995){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.85488905,0.01993961){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}H\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.92910887,0.21379734){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$|\psi\rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
    \put(0.92910887,0.05538788){\color[rgb]{0,0,0}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$|y\rangle$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{hadamard_identity_rhs_v11_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

